Late Breaking Results: Leveraging Approximate Computing for Carbon-Aware DNN Accelerators

The rapid growth of Machine Learning (ML) has increased demand for DNN hardware accelerators, but their embodied carbon footprint poses significant environmental challenges. This paper leverages approximate computing to design sustainable accelerators by minimizing the Carbon Delay Product (CDP). Using gate-level pruning and precision scaling, we generate area-aware approximate multipliers and optimize the accelerator design with a genetic algorithm. Results demonstrate reduced embodied carbon while meeting performance and accuracy requirements.

==> plots/7nm_drop00.dat <==
2 5.272336373233469
5 5.846626552528516
11 10.447184507908483
21 12.75033360747138
49 15.978072501532772
96 25.2194910083071
217 38.20066363306818


==> plots/7nm_drop05.dat <==
2 5.238226294470254
5 5.76986048658789
11 10.310428713623816
21 12.442396776641289
49 15.429967798449526
96 23.98271144179197
217 35.99410179672611


==> plots/7nm_drop10.dat <==
2 5.218135244900422
5 5.724649118863996
11 10.229904035436151
21 12.261043843680197
49 15.107220221564456
96 23.25456640221296
217 34.69520795477658


==> plots/7nm_drop20.dat <==
2 5.209938446045839
5 5.706196031418475
11 10.197046848410444
21 12.187046633122277
49 14.97555905895636
96 22.95748251520657
217 34.165359463364005


==> plots/cdp_plot_data.dat <==
34.0 5.87726646225254
42.0 8.922211305668064
53.0 11.556296709557984


==> plots/resnet152.dat <==
7  1.0 0.95 0.36
14 1.0 0.92 0.55
28 1.0 0.89 0.68

==> plots/resnet50.dat <==
7  1.0 0.97 0.27
14 1.0 0.94 0.18
28 1.0 0.92 0.27

==> plots/vgg16.dat <==
7  1.0 0.94 0.36
14 1.0 0.90 0.38
28 1.0 0.88 0.45

==> plots/vgg19.dat <==
7  1.0 0.93 0.32
14 1.0 0.89 0.48
28 1.0 0.88 0.57
